An inertial forward-backward algorithm for monotone inclusions

In this paper, we propose an inertial forward backward splitting algorithm to compute a zero of the sum of two monotone operators, with one of the two operators being co-coercive. The algorithm is inspired by the accelerated gradient method of Nesterov, but can be applied to a much larger class of problems including convex-concave saddle point problems and general monotone inclusions. We prove convergence of the algorithm in a Hilbert space setting and show that several recently proposed first-order methods can be obtained as special cases of the general algorithm. Numerical results show that the proposed algorithm converges faster than existing methods, while keeping the computational cost of each iteration basically unchanged.

==> jmiv_additional/bio_lorenz.txt <==
Dirk Lorenz received the Diploma and Ph.D. degrees in mathematics from the University Bremen in 2002 and 2005, respectively. He has been appointed as Assistant Professor for Applied Analysis at the Institute for Analysis and Algebra, TU Braunschweig in 2009 and has been promoted directly to Full Professor there in 2013.  His research interests include regularization of inverse problems, convex optimization, signal an image processing and various industrial applications.


==> jmiv_additional/bio_pock.txt <==
Thomas Pock is Professor of Computer Science at the Institute for Computer Graphics and Vision at TU Graz where he leads the optimization group. He received a MSc and a PhD degree in Telematik from Graz University of Technology in 2004 and 2008, respectively. In 2013 he received the START price of the Austrian Science Fund (FWF) and the German Pattern recognition award of the German association for pattern recognition (DAGM). His research interests include convex optimization and in particular variational methods with application to segmentation, optical flow, stereo, registration as well as its efficient implementation on parallel hardware.

